DeepVigor+: Scalable and Accurate Semi-Analytical Fault Resilience Analysis for Deep Neural Network

The growing exploitation of Machine Learning (ML) in safety-critical applications necessitates rigorous safety analysis. Hardware reliability assessment is a major concern with respect to measuring the level of safety in ML-based systems. Quantifying the reliability of emerging ML models, including Convolutional Neural Networks (CNNs), is highly complex due to their enormous size in terms of the number of parameters and computations. Conventionally, Fault Injection (FI) is applied to perform a reliability measurement. However, performing FI on modern-day CNNs is prohibitively time-consuming if an acceptable confidence level is to be achieved. To speed up FI for large CNNs, statistical FI (SFI) has been proposed, but its runtimes are still considerably long. In this work, we introduce DeepVigor+, a scalable, fast, and accurate semi-analytical method as an efficient alternative for reliability measurement in CNNs. DeepVigor+ implements a fault propagation analysis model and attempts to acquire Vulnerability Factors (VFs) as reliability metrics in an optimal way. The results indicate that DeepVigor+ obtains VFs for CNN models with an error less than $1\%$, i.e., the objective in SFI, but with $14.9$ up to $26.9$ times fewer simulations than the best-known state-of-the-art SFI. DeepVigor+ enables an accurate reliability analysis for large and deep CNNs within a few minutes, rather than achieving the same results in days or weeks.

==> results/csv/VF-calculation.csv <==
CVV,EDM
0,0.010679167
512,0.010679167
768,0.010679167
896,0.010679167
960,0.010679167
992,0.010679167
1008,0.010679167
1016,0.010679167
1020,0.010679167
1022,0.010679167
1023,0.011104167
1023.5,0.0160625
1023.75,0.030370833
1023.875,0.0496125
1023.9375,0.0653125
1023.96875,0.079883333
1023.984375,0.091625
1023.992188,0.102541667
1023.996094,0.113533333
1023.998047,0.123779167
1023.999023,0.135033333
1024,0.698525
1024.000977,0.850308333
1024.001953,0.860229167
1024.003906,0.872033333
1024.007813,0.883854167
1024.015625,0.8959625
1024.03125,0.909366667
1024.0625,0.925741667
1024.125,0.94615
1024.25,0.9696375
1024.5,0.9863
1025,0.9907125
1026,0.991029167
1028,0.991029167
1032,0.991029167
1040,0.991029167
1056,0.991029167
1088,0.991029167
1152,0.991029167
1280,0.991029167
1536,0.991029167
2048,0.991029167
3072,1


==> results/csv/act_batch.csv <==
batch,vgg11,vgg16,resnet18c,mobilenet,resnet18i,resnet34
1,3.13,3.28,3.27,3.28,3.17,3.16
2,3.13,3.37,3.18,3.31,3.17,3.24
3,3.13,3.3,3.32,3.36,3.19,3.24
4,3.15,3.34,3.24,3.43,3.19,3.16
5,3.14,3.34,3.22,3.4,3.18,3.16
6,3.13,3.29,3.31,3.35,3.17,3.18
7,3.13,3.22,3.27,3.28,3.21,3.16
8,3.13,3.29,3.21,3.33,3.21,3.16


==> results/csv/total_batch.csv <==
batch,vgg11,vgg16,resnet18c,mobilenet,resnet18i,resnet34
1,1.463116326,1.196404252,1.657534565,2.767715495,2.010280521,1.253379088
2,1.46969213,1.221387171,1.620536026,2.773089699,2.014613022,1.275224475
3,1.466404228,1.207507772,1.672333981,2.810709133,2.023278024,1.272493802
4,1.479555835,1.215835411,1.646435004,2.842954362,2.018945523,1.250648414
5,1.466404228,1.215835411,1.635335442,2.832205953,2.014613022,1.253379088
6,1.459828424,1.207507772,1.668634127,2.799960724,2.014613022,1.256109761
7,1.456540522,1.182524852,1.657534565,2.767715495,2.036275528,1.250648414
8,1.463116326,1.204731892,1.631635588,2.794586519,2.027610526,1.253379088


==> results/csv/weight_batch.csv <==
batch,vgg11,vgg16,resnet18c,mobilenet,resnet18i,resnet34
1,1.32,1.03,1.21,1.87,1.47,1.43
2,1.34,1.03,1.2,1.85,1.48,1.43
3,1.33,1.05,1.2,1.87,1.48,1.42
4,1.35,1.04,1.21,1.86,1.47,1.42
5,1.32,1.04,1.2,1.87,1.47,1.43
6,1.31,1.06,1.2,1.86,1.48,1.42
7,1.3,1.04,1.21,1.87,1.49,1.42
8,1.32,1.05,1.2,1.87,1.47,1.43

